On the lateral instability analysis of MEMS comb-drive electrostatic transducers

This paper investigates the lateral pull-in effect of an in-plane overlap-varying transducer. The instability is induced by the translational and rotational displacements. Based on the principle of virtual work, the equilibrium conditions of force and moment in lateral directions are derived. The analytical solutions of the critical voltage, at which the pull-in phenomenon occurs, are developed when considering only the translational stiffness or only the rotational stiffness of the mechanical spring. The critical voltage in general case is numerically determined by using nonlinear optimization techniques, taking into account the combined effect of translation and rotation. The effects of possible translational offsets and angular deviations to the critical voltage are modeled and numerically analyzed. The investigation is then the first time expanded to anti-phase operation mode and Bennet's doubler configuration of the two transducers.

==> Eq.txt <==



d2C_dydt_y_0 = (C0*g0*((t*(x + x0))/((g0 + L*t)*(g0 + L*t - t*x - t*x0)) - (t*(x + x0))/((g0 - L*t)*(g0 - L*t + t*x + t*x0)) - (t*(x - x0))/((g0 + L*t)*(g0 + L*t + t*x - t*x0)) + (t*(x - x0))/((g0 - L*t)*(g0 - L*t - t*x + t*x0))))/(2*t^2*x0) - (C0*g0*(((x - x0)*(g0 + L*t))/((g0 - L*t)^2*(g0 - L*t - t*x + t*x0)) + ((x + x0)*(g0 - L*t + t*x + t*x0))/((g0 + L*t)*(g0 + L*t - t*x - t*x0)^2) - ((x - x0)*(g0 - L*t - t*x + t*x0))/((g0 + L*t)*(g0 + L*t + t*x - t*x0)^2) - ((x + x0)*(g0 + L*t))/((g0 - L*t)^2*(g0 - L*t + t*x + t*x0)) - (t*(x + x0)*(x - L + x0))/((g0 + L*t)*(g0 + L*t - t*x - t*x0)^2) + (t*(x + x0)*(x - L + x0))/((g0 - L*t)*(g0 - L*t + t*x + t*x0)^2) - (L*t*(x + x0))/((g0 + L*t)^2*(g0 + L*t - t*x - t*x0)) + (L*t*(x + x0))/((g0 - L*t)^2*(g0 - L*t + t*x + t*x0)) - (t*(x - x0)*(L + x - x0))/((g0 + L*t)*(g0 + L*t + t*x - t*x0)^2) + (t*(x - x0)*(L + x - x0))/((g0 - L*t)*(g0 - L*t - t*x + t*x0)^2) + (L*t*(x - x0))/((g0 + L*t)^2*(g0 + L*t + t*x - t*x0)) - (L*t*(x - x0))/((g0 - L*t)^2*(g0 - L*t - t*x + t*x0))))/(2*t*x0)
